Uncertainty Quantification in Retrieval Augmented Question Answering

Retrieval augmented Question Answering (QA) helps QA models overcome knowledge gaps by incorporating retrieved evidence, typically a set of passages, alongside the question at test time. Previous studies show that this approach improves QA performance and reduces hallucinations, without, however, assessing whether the retrieved passages are indeed useful at answering correctly. In this work, we propose to quantify the uncertainty of a QA model via estimating the utility of the passages it is provided with. We train a lightweight neural model to predict passage utility for a target QA model and show that while simple information theoretic metrics can predict answer correctness up to a certain extent, our approach efficiently approximates or outperforms more expensive sampling-based methods. Code and data are available at https://github.com/lauhaide/ragu.

==> acc80_acc100.dat <==
date    value
\textsc{G9B}  0.66
\textsc{G27B} 0.65
\textsc{L8B}  0.62
\textsc{M7B}  0.63



==> acc80_ppl.dat <==
date    value
\textsc{G9B}  0.69
\textsc{G27B} 0.68
\textsc{L8B}  0.70
\textsc{M7B}  0.66



==> acc80_ptrue.dat <==
date    value
\textsc{G9B}  0.72
\textsc{G27B} 0.72
\textsc{L8B}  0.70
\textsc{M7B}  0.72


==> acc80_re.dat <==
date    value
\textsc{G9B}  0.70
\textsc{G27B} 0.69
\textsc{L8B}  0.71
\textsc{M7B}  0.68


==> acc80_se.dat <==
date    value
\textsc{G9B}  0.72
\textsc{G27B} 0.71
\textsc{L8B}  0.70
\textsc{M7B}  0.70



==> acc80_utilityranker.dat <==
date    value
\textsc{G9B}  0.74
\textsc{G27B} 0.74
\textsc{L8B}  0.71
\textsc{M7B}  0.72


==> acclm_rr_ppl.dat <==
date    value
\textsc{5} 0.62
\textsc{3} 0.58
\textsc{1} 0.48


==> acclm_rr_pu.dat <==
date    value
\textsc{5}  0.67
\textsc{3} 0.66
\textsc{1} 0.63


==> acclm_rr_retriever.dat <==
date    value
\textsc{5}  0.65
\textsc{3} 0.62
\textsc{1} 0.56

